Improving Large-Scale k-Nearest Neighbor Text Categorization with Label Autoencoders

In this paper, we introduce a multi-label lazy learning approach to deal with automatic semantic indexing in large document collections in the presence of complex and structured label vocabularies with high inter-label correlation. The proposed method is an evolution of the traditional k-Nearest Neighbors algorithm which uses a large autoencoder trained to map the large label space to a reduced size latent space and to regenerate the predicted labels from this latent space. We have evaluated our proposal in a large portion of the MEDLINE biomedical document collection which uses the Medical Subject Headings (MeSH) thesaurus as a controlled vocabulary. In our experiments we propose and evaluate several document representation approaches and different label autoencoder configurations.

==> ae_knn_large.inc <==
\begin{center}
\scriptsize
\setlength{\tabcolsep}{8pt}
\begin{tabular}{l}

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{difference}
                            &  5 & \bfseries 0.4962 &  0.6457 &  \bfseries 0.4029 & 0.6934 & \bfseries 0.4866 & 0.7439 & 0.6077      \\ 
           &       &      &   10 & 0.4959 &  0.6733 &  0.3925 & \bfseries 0.7006 & 0.4796 & \bfseries 0.7558 & \bfseries 0.6082      \\ 
           &       &      &   20 & 0.4899 &  0.6857 &  0.3812 & 0.6971 & 0.4702 & 0.7534 & 0.6011      \\ 
           &       &      &   30 & 0.4843 &  0.6901 &  0.3731 & 0.6890 & 0.4621 & 0.7469 & 0.5935      \\ 
%40           &       &      &   40 & 0.4791 &  0.6937 &  0.3658 & 0.6847 & 0.4545 & 0.7428 & 0.5868      \\ 
           &       &      &   50 & 0.4747 &  0.6932 &  0.3610 & 0.6778 & 0.4488 & 0.7370 & 0.5811      \\ 
           &       &      &   100 & 0.4601 &  \bfseries 0.6981 &  0.3431 & 0.6609 & 0.4297 & 0.7226 & 0.5631      \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{square} 
                            &  5 & 0.4973 &  0.6285 &  \bfseries 0.4114 & 0.6924 & \bfseries 0.4952 & 0.7427 & \bfseries 0.6132      \\ 
           &       &      &   10 & \bfseries 0.5006 &  0.6662 &  0.4010 & 0.7064 & 0.4860 & 0.7584 & 0.6123      \\ 
           &       &      &   20 & 0.4972 &  0.6864 &  0.3897 & \bfseries 0.7078 & 0.4792 & \bfseries 0.7613 & 0.6090      \\ 
           &       &      &   30 & 0.4921 &  0.6917 &  0.3819 & 0.7030 & 0.4715 & 0.7580 & 0.6030      \\ 
%40           &       &      &   40 & 0.4879 &  0.6957 &  0.3756 & 0.6978 & 0.4650 & 0.7541 & 0.5973      \\ 
           &       &      &   50 & 0.4835 &  0.6960 &  0.3704 & 0.6896 & 0.4594 & 0.7473 & 0.5917      \\ 
           &       &      &   100 & 0.4700 &  \bfseries 0.7017 &  0.3534 & 0.6727 & 0.4406 & 0.7333 & 0.5742      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{difference}
                            &  5 & 0.4874 &  0.6179 &  \bfseries 0.4024 & 0.6889 & \bfseries 0.4859 & 0.7414 &\bfseries  0.6065      \\ 
           &       &      &   10 & \bfseries 0.4897 &  0.6473 &  0.3939 & \bfseries 0.6943 & 0.4801 & \bfseries 0.7496 & 0.6063      \\ 
           &       &      &   20 & 0.4868 &  0.6609 &  0.3853 & 0.6911 & 0.4746 & 0.7479 & 0.6024      \\ 
           &       &      &   30 & 0.4822 &  0.6646 &  0.3783 & 0.6879 & 0.4666 & 0.7453 & 0.5958      \\ 
%40           &       &      &   40 & 0.4785 &  0.6669 &  0.3731 & 0.6844 & 0.4611 & 0.7426 & 0.5910      \\ 
           &       &      &   50 & 0.4754 &  \bfseries 0.6667 &  0.3694 & 0.6797 & 0.4572 & 0.7386 & 0.5873      \\ 
           &       &      &   100 & 0.4659 &  0.6661 &  0.3582 & 0.6696 & 0.4450 & 0.7305 & 0.5763      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{square}
                            &  5 & 0.4884 &  0.6181 &  \bfseries 0.4036 & 0.6894 & \bfseries 0.4868 & 0.7414 & \bfseries 0.6069      \\ 
           &       &      &   10 & \bfseries 0.4899 &  0.6466 &  0.3944 & \bfseries 0.6946 & 0.4803 & \bfseries 0.7498 & 0.6065      \\ 
           &       &      &   20 & 0.4862 &  0.6606 &  0.3846 & 0.6894 & 0.4733 & 0.7462 & 0.6008      \\ 
           &       &      &   30 & 0.4814 &  0.6642 &  0.3776 & 0.6867 & 0.4651 & 0.7439 & 0.5941      \\ 
%40           &       &      &   40 & 0.4765 &  0.6662 &  0.3708 & 0.6801 & 0.4582 & 0.7389 & 0.5879      \\ 
           &       &      &   50 & 0.4723 &  \bfseries 0.6656 &  0.3660 & 0.6749 & 0.4535 & 0.7352 & 0.5839      \\ 
           &       &      &   100 & 0.4600 &  0.6629 &  0.3521 & 0.6627 & 0.4383 & 0.7241 & 0.5694      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{difference} 
                            &  5 & \bfseries 0.4795 &  0.6912 &  \bfseries 0.3671 & \bfseries 0.6779 & \bfseries 0.4541 & 0.7322 & \bfseries 0.5811      \\ 
           &       &      &   10 & 0.4755 &  0.7212 &  0.3546 & 0.6772 & 0.4424 & \bfseries 0.7377 & 0.5769      \\ 
           &       &      &   20 & 0.4677 &  0.7358 &  0.3428 & 0.6655 & 0.4296 & 0.7280 & 0.5651      \\ 
           &       &      &   30 & 0.4616 &  0.7450 &  0.3344 & 0.6584 & 0.4209 & 0.7228 & 0.5577      \\ 
%40           &       &      &   40 & 0.4552 &  0.7469 &  0.3273 & 0.6532 & 0.4124 & 0.7180 & 0.5501      \\ 
           &       &      &   50 & 0.4508 &  0.7481 &  0.3226 & 0.6446 & 0.4064 & 0.7111 & 0.5441      \\ 
           &       &      &   100 & 0.4339 &  \bfseries 0.7511 &  0.3051 & 0.6262 & 0.3868 & 0.6945 & 0.5245      \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{square}
                            &  5 & \bfseries 0.4822 &  0.6758 &  \bfseries 0.3749 & 0.6792 & \bfseries 0.4611 & 0.7328 & \bfseries 0.5863      \\ 
           &       &      &   10 & 0.4821 &  0.7143 &  0.3638 & \bfseries 0.6854 & 0.4510 & \bfseries 0.7427 & 0.5836      \\ 
           &       &      &   20 & 0.4771 &  0.7378 &  0.3526 & 0.6819 & 0.4418 & 0.7412 & 0.5770      \\ 
           &       &      &   30 & 0.4714 &  0.7468 &  0.3444 & 0.6735 & 0.4322 & 0.7353 & 0.5689      \\ 
%40           &       &      &   40 & 0.4650 &  0.7490 &  0.3372 & 0.6674 & 0.4243 & 0.7297 & 0.5615      \\ 
           &       &      &   50 & 0.4611 &  0.7510 &  0.3326 & 0.6599 & 0.4190 & 0.7239 & 0.5564      \\ 
           &       &      &   100 & 0.4432 &  \bfseries 0.7532 &  0.3140 & 0.6373 & 0.3974 & 0.7053 & 0.5360      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{difference}
                            &  5 & \bfseries 0.4746 &  0.6679 &  \bfseries 0.3681 & 0.6741 & \bfseries 0.4541 & 0.7304 & \bfseries 0.5811      \\ 
           &       &      &   10 & 0.4729 &  0.6971 &  0.3578 & \bfseries 0.6771 & 0.4461 & 0.\bfseries 7369 & 0.5790      \\ 
           &       &      &   20 & 0.4675 &  0.7157 &  0.3471 & 0.6691 & 0.4360 & 0.7314 & 0.5706      \\ 
           &       &      &   30 & 0.4623 &  0.7186 &  0.3408 & 0.6643 & 0.4289 & 0.7277 & 0.5645      \\ 
%40           &       &      &   40 & 0.4584 &  0.7213 &  0.3360 & 0.6594 & 0.4229 & 0.7238 & 0.5591      \\ 
           &       &      &   50 & 0.4545 &  0.7199 &  0.3321 & 0.6533 & 0.4185 & 0.7188 & 0.5550      \\ 
           &       &      &   100 & 0.4448 &  \bfseries 0.7226 &  0.3212 & 0.6410 & 0.4052 & 0.7085 & 0.5425      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{square}
                            &  5 & \bfseries 0.4761 &  0.6681 &  \bfseries 0.3698 & 0.6754 & \bfseries 0.4560 & 0.7309 & \bfseries 0.5822      \\ 
           &       &      &   10 & 0.4734 &  0.6983 &  0.3581 & \bfseries 0.6760 & 0.4461 & \bfseries 0.7361 & 0.5788      \\ 
           &       &      &   20 & 0.4668 &  0.7149 &  0.3466 & 0.6672 & 0.4346 & 0.7295 & 0.5690      \\ 
           &       &      &   30 & 0.4621 &  0.7197 &  0.3403 & 0.6626 & 0.4280 & 0.7256 & 0.5630      \\ 
 %40          &       &      &   40 & 0.4571 &  0.7222 &  0.3344 & 0.6559 & 0.4211 & 0.7209 & 0.5572      \\ 
           &       &      &   50 & 0.4516 &  0.7182 &  0.3294 & 0.6498 & 0.4152 & 0.7162 & 0.5519      \\ 
           &       &      &   100 & 0.4381 &  \bfseries 0.7215 &  0.3146 & 0.6328 & 0.3975 & 0.7010 & 0.5344      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

\end{tabular}
\end{center}


==> ae_knn_medium.MIX.inc <==
\begin{center}
\scriptsize
\setlength{\tabcolsep}{8pt}
\begin{tabular}{l}

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{difference} &  5 & 0.5109 &  0.5018 &  0.5204 & 0.5159 & 0.5076 & 0.5152 & 0.5341      \\ 
           &       &      &   10 & 0.5309 &  0.5208 &  0.5414 & 0.5384 & 0.5301 & 0.5398 & 0.5598      \\ 
           &       &      &   20 & \bfseries 0.5345 &  \bfseries 0.5236 &  \bfseries 0.5460 & 0.5530 & \bfseries 0.5383 & 0.5534 & 0.5694      \\ 
           &       &      &   30 & 0.5330 &  0.5218 &  0.5448 & 0.5554 & 0.5382 & 0.5564 & \bfseries 0.5706      \\ 
%40           &       &      &   40 & 0.5318 &  0.5206 &  0.5434 & 0.5582 & 0.5383 & 0.5593 & 0.5716      \\ 
           &       &      &   50 & 0.5304 &  0.5191 &  0.5422 & 0.5571 & 0.5371 & \bfseries 0.5586 & 0.5705      \\ 
           &       &      &   100 & 0.5243 &  0.5130 &  0.5361 & \bfseries 0.5590 & 0.5346 & 0.5605 & 0.5694      \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{square} &  5 & 0.5063 &  0.4973 &  0.5155 & 0.4993 & 0.4968 & 0.4987 & 0.5205      \\ 
           &       &      &   10 & 0.5294 &  0.5197 &  0.5395 & 0.5306 & 0.5277 & 0.5303 & 0.5536      \\ 
           &       &      &   20 & 0.5385 &  0.5277 &  0.5498 & 0.5484 & 0.5404 & 0.5496 & 0.5700      \\ 
           &       &      &   30 & \bfseries 0.5408 &  \bfseries 0.5299 &  \bfseries 0.5522 & 0.5562 & \bfseries 0.5432 & 0.5554 & 0.5732      \\ 
%40           &       &      &   40 & 0.5409 &  0.5296 &  0.5526 & 0.5575 & 0.5450 & 0.5583 & 0.5762      \\ 
           &       &      &   50 & 0.5399 &  0.5286 &  0.5517 & \bfseries 0.5578 & 0.5429 & \bfseries 0.5583 & \bfseries 0.5743      \\ 
           &       &      &   100 & 0.5355 &  0.5239 &  0.5476 & 0.5555 & 0.5390 & 0.5537 & 0.5688      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{difference} &  5 & 0.4942 &  0.4885 &  0.5002 & 0.4825 & 0.4864 & 0.4803 & 0.5065      \\ 
           &       &      &   10 & 0.5098 &  0.5038 &  0.5159 & 0.5050 & 0.5037 & 0.5033 & 0.5275      \\ 
           &       &      &   20 & \bfseries 0.5152 &  \bfseries 0.5089 &  \bfseries 0.5217 & 0.5101 & 0.5116 & 0.5071 & 0.5339      \\ 
           &       &      &   30 & 0.5148 &  0.5085 &  0.5212 & \bfseries 0.5130 & \bfseries 0.5134 & \bfseries 0.5093 & \bfseries 0.5359      \\ 
%40           &       &      &   40 & 0.5143 &  0.5078 &  0.5209 & 0.5091 & 0.5120 & 0.5062 & 0.5342      \\ 
           &       &      &   50 & 0.5122 &  0.5059 &  0.5187 & 0.5080 & 0.5095 & 0.5070 & 0.5333      \\ 
           &       &      &   100 & 0.5067 &  0.4998 &  0.5139 & 0.5078 & 0.5065 & 0.5042 & 0.5290      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{square} &  5 & 0.4944 &  0.4886 &  0.5003 & 0.4828 & 0.4854 & 0.4804 & 0.5056      \\ 
           &       &      &   10 & 0.5095 &  0.5036 &  0.5156 & 0.5043 & 0.5033 & 0.5033 & 0.5273      \\ 
           &       &      &   20 & \bfseries 0.5146 &  \bfseries 0.5083 &  \bfseries 0.5211 & 0.5086 & 0.5112 & 0.5053 & 0.5330      \\ 
           &       &      &   30 & 0.5136 &  0.5072 &  0.5200 & \bfseries 0.5096 & \bfseries 0.5113 & \bfseries 0.5067 & \bfseries 0.5339      \\ 
%40           &       &      &   40 & 0.5113 &  0.5046 &  0.5182 & 0.5091 & 0.5094 & 0.5049 & 0.5312      \\ 
           &       &      &   50 & 0.5088 &  0.5022 &  0.5155 & 0.5066 & 0.5068 & 0.5041 & 0.5296      \\ 
           &       &      &   100 & 0.4993 &  0.4921 &  0.5066 & 0.5021 & 0.5007 & 0.4979 & 0.5227      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{difference} &  5 & 0.5135 &  0.5043 &  0.5230 & 0.5706 & 0.5354 & 0.5694 & 0.5714      \\ 
           &       &      &   10 & 0.5346 &  0.5244 &  0.5452 & 0.5984 & 0.5612 & 0.5997 & 0.6010      \\ 
           &       &      &   20 & \bfseries 0.5412 &  0.5301 &  \bfseries 0.5528 & 0.6138 & 0.5692 & 0.6163 & 0.6124      \\ 
           &       &      &   30 & 0.5409 & \bfseries  0.5295 &  \bfseries 0.5528 & \bfseries  0.6199 & \bfseries 0.5712 & \bfseries 0.6233 & \bfseries 0.6166      \\ 
%40           &       &      &   40 & 0.5387 &  0.5274 &  0.5505 & 0.6185 & 0.5701 & 0.6213 & 0.6150      \\ 
           &       &      &   50 & 0.5377 &  0.5262 &  0.5496 & 0.6199 & 0.5697 & 0.6227 & 0.6147      \\ 
           &       &      &   100 & 0.5308 &  0.5193 &  0.5427 & 0.6153 & 0.5625 & 0.6206 & 0.6097      \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{square} &  5 & 0.5055 &  0.4966 &  0.5148 & 0.5500 & 0.5235 & 0.5478 & 0.5546      \\ 
           &       &      &   10 & 0.5321 &  0.5223 &  0.5423 & 0.5873 & 0.5549 & 0.5883 & 0.5923      \\ 
           &       &      &   20 & 0.5446 &  0.5337 &  0.5560 & 0.6108 & 0.5729 & 0.6126 & 0.6136      \\ 
           &       &      &   30 & 0.5483 &  0.5372 &  0.5599 & 0.6172 & \bfseries 0.5768 & 0.6208 & \bfseries 0.6198      \\ 
           &       &      &   40 & \bfseries 0.5492 &  \bfseries 0.5378 &  0.5612 & \bfseries 0.6193 & 0.5755 & \bfseries 0.6217 & 0.6188      \\ 
           &       &      &   50 & 0.5482 &  0.5367 &  \bfseries 0.5601 & 0.6185 & 0.5743 & 0.6208 & 0.6173      \\ 
           &       &      &   100 & 0.5430 &  0.5313 &  0.5552 & 0.6080 & 0.5654 & 0.6086 & 0.6064      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{difference} &  5 & 0.4952 &  0.4894 &  0.5011 & 0.5384 & 0.5143 & 0.5346 & 0.5433      \\ 
           &       &      &   10 & 0.5133 &  0.5073 &  0.5194 & 0.5663 & 0.5320 & 0.5628 & 0.5660      \\ 
           &       &      &   20 & \bfseries 0.5221 &  \bfseries 0.5157 &  \bfseries 0.5287 & 0.5756 & \bfseries 0.5446 & 0.5717 & 0.5778      \\ 
           &       &      &   30 & 0.5201 &  0.5138 &  0.5266 & 0.5744 & 0.5443 & 0.5717 & \bfseries 0.5781      \\ 
%40           &       &      &   40 & 0.5207 &  0.5141 &  0.5274 & 0.5730 & 0.5437 & 0.5697 & 0.5774      \\ 
           &       &      &   50 & 0.5181 &  0.5117 &  0.5246 & \bfseries 0.5768 & 0.5433 & \bfseries 0.5727 & 0.5773      \\ 
           &       &      &   100 & 0.5146 &  0.5075 &  0.5219 & 0.5751 & 0.5378 & 0.5695 & 0.5718      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{square} &  5 & 0.4951 &  0.4894 &  0.5011 & 0.5387 & 0.5134 & 0.5335 & 0.5416      \\ 
           &       &      &   10 & 0.5142 &  0.5082 &  0.5203 & 0.5654 & 0.5320 & 0.5616 & 0.5654      \\ 
           &       &      &   20 & \bfseries 0.5211 &  \bfseries 0.5147 &  \bfseries 0.5277 & \bfseries 0.5757 & \bfseries 0.5443 & \bfseries 0.5722 & \bfseries 0.5780      \\ 
           &       &      &   30 & 0.5200 &  0.5136 &  0.5266 & 0.5722 & 0.5425 & 0.5690 & 0.5759      \\ 
%40           &       &      &   40 & 0.5180 &  0.5112 &  0.5250 & 0.5721 & 0.5417 & 0.5680 & 0.5751      \\ 
           &       &      &   50 & 0.5155 &  0.5088 &  0.5223 & 0.5730 & 0.5378 & 0.5691 & 0.5725      \\ 
           &       &      &   100 & 0.5085 &  0.5013 &  0.5160 & 0.5686 & 0.5316 & 0.5633 & 0.5654      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

\end{tabular}
\end{center}


==> ae_knn_medium.inc <==
\begin{center}
\scriptsize
\setlength{\tabcolsep}{8pt}
\begin{tabular}{l}

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{difference} &  5 & 0.5136 &  0.5532 &  0.4793 & 0.7265 & 0.5435 & 0.7717 & 0.6559      \\ 
           &       &      &   10 & \bfseries 0.5261 &  0.5781 &  \bfseries 0.4827 & 0.7421 & \bfseries 0.5498 & 0.7896 & \bfseries 0.6681      \\ 
           &       &      &   20 & 0.5223 &  0.5845 &  0.4720 & \bfseries 0.7428 & 0.5444 & \bfseries 0.7914 & 0.6650      \\ 
           &       &      &   30 & 0.5208 &  \bfseries 0.5903 &  0.4660 & 0.7402 & 0.5396 & 0.7889 & 0.6606      \\ 
%40           &       &      &   40 & 0.5173 &  0.5914 &  0.4597 & 0.7367 & 0.5340 & 0.7864 & 0.6562      \\ 
           &       &      &   50 & 0.5153 &  0.5915 &  0.4565 & 0.7347 & 0.5302 & 0.7841 & 0.6525      \\ 
           &       &      &   100 & 0.5056 &  0.5936 &  0.4403 & 0.7217 & 0.5157 & 0.7739 & 0.6396      \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{square} &  5 & 0.5114 &  0.5387 &  0.4867 & 0.7195 & 0.5435 & 0.7646 & 0.6539      \\ 
           &       &      &   10 & 0.5280 &  0.5716 &  \bfseries 0.4905 & 0.7420 & \bfseries 0.5556 & 0.7890 & 0.6718      \\ 
           &       &      &   20 & \bfseries 0.5298 &  0.5873 &  0.4826 & \bfseries 0.7492 & 0.5544 & \bfseries 0.7962 & \bfseries 0.6732      \\ 
           &       &      &   30 & 0.5274 &  \bfseries 0.5924 &  0.4752 & 0.7448 & 0.5477 & 0.7931 & 0.6677      \\ 
%40           &       &      &   40 & 0.5250 &  0.5954 &  0.4696 & 0.7446 & 0.5442 & 0.7931 & 0.6653      \\ 
           &       &      &   50 & 0.5240 &  0.5967 &  0.4670 & 0.7432 & 0.5409 & 0.7919 & 0.6627      \\ 
           &       &      &   100 & 0.5155 &  0.5997 &  0.4521 & 0.7335 & 0.5282 & 0.7839 & 0.6513      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{difference} &  5 & 0.4980 &  0.5279 &  0.4713 & 0.7109 & 0.5303 & 0.7566 & 0.6417      \\ 
           &       &      &   10 & \bfseries 0.5077 &  0.5514 &  \bfseries 0.4705 & 0.7233 & \bfseries 0.5356 & 0.7713 & \bfseries  0.6513      \\ 
           &       &      &   20 & 0.5074 &  \bfseries 0.5583 &  0.4650 & \bfseries 0.7234 & 0.5322 & \bfseries 0.7737 & 0.6507      \\ 
           &       &      &   30 & 0.5063 &  0.5613 &  0.4611 & 0.7194 & 0.5290 & 0.7708 & 0.6478      \\ 
%40           &       &      &   40 & 0.5028 &  0.5600 &  0.4562 & 0.7173 & 0.5250 & 0.7695 & 0.6449      \\ 
           &       &      &   50 & 0.5002 &  0.5593 &  0.4524 & 0.7152 & 0.5216 & 0.7676 & 0.6418      \\ 
           &       &      &   100 & 0.4924 &  0.5573 &  0.4411 & 0.7061 & 0.5117 & 0.7592 & 0.6317      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{square} 
                            &  5 & 0.4992 &  0.5287 &  \bfseries 0.4728 & 0.7113 & 0.5307 & 0.7567 & 0.6420      \\ 
           &       &      &   10 & \bfseries 0.5080 &  0.5512 &  0.4710 & \bfseries 0.7221 & \bfseries 0.5345 & 0.7702 & \bfseries 0.6502      \\ 
           &       &      &   20 & 0.5063 &  0.5569 &  0.4641 & 0.7211 & 0.5310 & \bfseries 0.7722 & 0.6497      \\ 
           &       &      &   30 & 0.5051 &  \bfseries 0.5607 &  0.4595 & 0.7179 & 0.5282 & 0.7700 & 0.6473      \\ 
%40           &       &      &   40 & 0.5009 &  0.5591 &  0.4538 & 0.7154 & 0.5221 & 0.7678 & 0.6421      \\ 
           &       &      &   50 & 0.4977 &  0.5579 &  0.4492 & 0.7109 & 0.5178 & 0.7634 & 0.6377      \\ 
           &       &      &   100 & 0.4864 &  0.5532 &  0.4340 & 0.6983 & 0.5041 & 0.7527 & 0.6245      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{difference} &  5 & 0.5152 &  0.6111 &  \bfseries 0.4453 & 0.7217 & 0.5264 & 0.7682 & 0.6426      \\ 
           &       &      &   10 & \bfseries 0.5251 &  0.6403 &  0.4450 & \bfseries 0.7348 & \bfseries 0.5288 & \bfseries 0.7841 & \bfseries 0.6515      \\ 
           &       &      &   20 & 0.5203 &  0\bfseries .6494 &  0.4340 & 0.7324 & 0.5198 & 0.7838 & 0.6454      \\ 
           &       &      &   30 & 0.5167 &  0.6560 &  0.4261 & 0.7285 & 0.5131 & 0.7801 & 0.6394      \\ 
%40           &       &      &   40 & 0.5115 &  0.6560 &  0.4191 & 0.7257 & 0.5057 & 0.7782 & 0.6337      \\ 
           &       &      &   50 & 0.5090 &  0.6574 &  0.4152 & 0.7209 & 0.5016 & 0.7736 & 0.6291      \\ 
           &       &      &   100 & 0.4965 &  0.6587 &  0.3985 & 0.7076 & 0.4851 & 0.7630 & 0.6143      \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{square} 
                            &  5 & 0.5127 &  0.5943 &  0.4509 & 0.7163 & 0.5269 & 0.7622 & 0.6411      \\ 
           &       &      &   10 & 0.5265 &  0.6316 &  \bfseries 0.4514 & 0.7374 & \bfseries 0.5341 & 0.7858 & 0.6553      \\ 
           &       &      &   20 & \bfseries 0.5286 &  0.6512 &  0.4448 & \bfseries 0.7416 & 0.5320 & \bfseries 0.7907 & \bfseries 0.6557      \\ 
           &       &      &   30 & 0.5260 &  \bfseries 0.6594 &  0.4375 & 0.7365 & 0.5239 & 0.7868 & 0.6490      \\ 
%40           &       &      &   40 & 0.5214 &  0.6615 &  0.4303 & 0.7340 & 0.5175 & 0.7853 & 0.6443      \\ 
           &       &      &   50 & 0.5189 &  0.6631 &  0.4261 & 0.7324 & 0.5128 & 0.7838 & 0.6404      \\ 
           &       &      &   100 & 0.5071 &  0.6651 &  0.4097 & 0.7191 & 0.4973 & 0.7731 & 0.6264      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{difference} &  5 & 0.5018 &  0.5884 &  \bfseries 0.4374 & 0.7081 & 0.5139 & 0.7546 & 0.6292      \\ 
           &       &      &   10 & \bfseries 0.5072 &  0.6122 &  0.4330 & 0.7175 & \bfseries 0.5155 & 0.7670 & \bfseries 0.6356      \\ 
           &       &      &   20 & 0.5071 &  0.6245 &  0.4268 & \bfseries 0.7166 & 0.5103 & \bfseries 0.7685 & 0.6335      \\ 
           &       &      &   30 & 0.5026 &  \bfseries 0.6246 &  0.4204 & 0.7117 & 0.5047 & 0.7650 & 0.6288      \\ 
%40           &       &      &   40 & 0.4981 &  0.6249 &  0.4140 & 0.7075 & 0.4988 & 0.7621 & 0.6238      \\ 
           &       &      &   50 & 0.4956 &  0.6257 &  0.4103 & 0.7052 & 0.4952 & 0.7601 & 0.6206      \\ 
           &       &      &   100 & 0.4875 &  0.6247 &  0.3998 & 0.6952 & 0.4849 & 0.7510 & 0.6104      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{square} &  5 & 0.5025 &  0.5881 &  \bfseries 0.4387 & 0.7082 & \bfseries 0.5145 & 0.7545 & 0.6297      \\ 
           &       &      &   10 & \bfseries 0.5075 &  0.6122 &  0.4334 & \bfseries 0.7164 & 0.5144 & 0.7660 & \bfseries 0.6346      \\ 
           &       &      &   20 & 0.5070 &  \bfseries 0.6250 &  0.4265 & 0.7147 & 0.5097 & \bfseries 0.7674 & 0.6330      \\ 
           &       &      &   30 & 0.5005 &  0.6233 &  0.4181 & 0.7104 & 0.5032 & 0.7643 & 0.6276      \\ 
%40           &       &      &   40 & 0.4964 &  0.6244 &  0.4120 & 0.7055 & 0.4962 & 0.7602 & 0.6213      \\ 
           &       &      &   50 & 0.4918 &  0.6231 &  0.4062 & 0.7010 & 0.4910 & 0.7560 & 0.6164      \\ 
           &       &      &   100 & 0.4807 &  0.6198 &  0.3926 & 0.6869 & 0.4772 & 0.7440 & 0.6030      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

\end{tabular}
\end{center}


==> ae_knn_small.inc <==
\begin{center}
\scriptsize
\setlength{\tabcolsep}{8pt}
\begin{tabular}{l}

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{difference} &  5 & 0.4940 &  0.5338 &  0.4597 & 0.7042 & 0.5218 & 0.7492 & 0.6330      \\ 
           &       &      &   10 & \bfseries 0.4981 &  \bfseries 0.5388 &  \bfseries 0.4632 & \bfseries 0.7153 & \bfseries 0.5256 & \bfseries 0.7620 & \bfseries 0.6408      \\ 
           &       &      &   20 & 0.4914 &  0.5299 &  0.4581 & 0.7094 & 0.5209 & 0.7566 & 0.6362      \\ 
           &       &      &   30 & 0.4886 &  0.5290 &  0.4540 & 0.7081 & 0.5173 & 0.7546 & 0.6322      \\ 
%40           &       &      &   40 & 0.4853 &  0.5257 &  0.4506 & 0.7032 & 0.5126 & 0.7507 & 0.6280      \\ 
           &       &      &   50 & 0.4826 &  0.5250 &  0.4466 & 0.6992 & 0.5095 & 0.7475 & 0.6248      \\ 
           &       &      &   100 & 0.4719 &  0.5190 &  0.4326 & 0.6909 & 0.4956 & 0.7396 & 0.6120      \\ 
     \midrule
     $0.50$ & \textsc{sparse(all)} & \textsc{square} &  5 & 0.4950 &  0.5319 &  0.4629 & 0.7045 & 0.5221 & 0.7477 & 0.6318      \\ 
           &       &      &   10 & \bfseries 0.5038 &  \bfseries 0.5434 &  \bfseries 0.4696 & 0.7168 & \bfseries 0.5302 & 0.7625 & \bfseries 0.6439      \\ 
           &       &      &   20 & 0.4999 &  0.5399 &  0.4655 & 0.7189 & 0.5278 & \bfseries 0.7640 & 0.6426      \\ 
           &       &      &   30 & 0.4965 &  0.5367 &  0.4619 & \bfseries 0.7193 & 0.5256 & 0.7638 & 0.6405      \\ 
%40           &       &      &   40 & 0.4931 &  0.5342 &  0.4579 & 0.7118 & 0.5212 & 0.7587 & 0.6368      \\ 
           &       &      &   50 & 0.4906 &  0.5329 &  0.4545 & 0.7114 & 0.5180 & 0.7581 & 0.6342      \\ 
           &       &      &   100 & 0.4810 &  0.5265 &  0.4427 & 0.7018 & 0.5048 & 0.7492 & 0.6218      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{difference} &  5 & 0.4821 &  0.5140 &  0.4539 & 0.6929 & 0.5129 & 0.7390 & 0.6234      \\ 
           &       &      &   10 & \bfseries 0.4874 &  \bfseries 0.5168 &  \bfseries 0.4611 & 0.7019 & \bfseries 0.5207 & 0.7493 & \bfseries 0.6331      \\ 
           &       &      &   20 & 0.4857 &  0.5142 &  0.4601 & \bfseries 0.7026 & 0.5192 & \bfseries 0.7500 & 0.6321      \\ 
           &       &      &   30 & 0.4822 &  0.5101 &  0.4571 & 0.6987 & 0.5171 & 0.7467 & 0.6297      \\ 
%40           &       &      &   40 & 0.4785 &  0.5072 &  0.4529 & 0.6956 & 0.5128 & 0.7439 & 0.6259      \\ 
           &       &      &   50 & 0.4755 &  0.5040 &  0.4501 & 0.6931 & 0.5104 & 0.7420 & 0.6236      \\ 
           &       &      &   100 & 0.4688 &  0.4969 &  0.4437 & 0.6850 & 0.5039 & 0.7349 & 0.6169      \\ 
     \midrule
     $0.50$ & \textsc{dense} & \textsc{square} &  5 & 0.4825 &  0.5142 &  0.4545 & 0.6943 & 0.5126 & 0.7402 & 0.6234      \\ 
           &       &      &   10 & \bfseries 0.4873 &  \bfseries 0.5168 &  \bfseries 0.4609 & 0.7024 & \bfseries 0.5202 & 0.7497 & \bfseries 0.6328      \\ 
           &       &      &   20 & 0.4850 &  0.5130 &  0.4599 & \bfseries 0.7045 & 0.5187 & \bfseries 0.7516 & 0.6321      \\ 
           &       &      &   30 & 0.4811 &  0.5089 &  0.4561 & 0.6954 & 0.5153 & 0.7440 & 0.6279      \\ 
%40           &       &      &   40 & 0.4770 &  0.5057 &  0.4514 & 0.6923 & 0.5108 & 0.7417 & 0.6242      \\ 
           &       &      &   50 & 0.4734 &  0.5017 &  0.4481 & 0.6884 & 0.5069 & 0.7386 & 0.6204      \\ 
           &       &      &   100 & 0.4631 &  0.4903 &  0.4388 & 0.6782 & 0.4963 & 0.7291 & 0.6097      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

  \begin{tabular}{c}
  \begin{tabular}{cllrccccccc}
     %\toprule
                       \cmidrule(lr){5-7} \cmidrule(lr){8-9}  \cmidrule(lr){10-11} 
   \textbf{Threshold} & \textbf{Neighbors} & \textbf{Weighting}  & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{difference} &  5 & 0.4893 &  0.6281 &  0.4007 & 0.6900 & 0.4836 & 0.7384 & 0.6024      \\ 
           &       &      &   10 & \bfseries 0.4956 &  \bfseries 0.6433 &  \bfseries 0.4030 & \bfseries 0.6985 & \bfseries 0.4869 & \bfseries 0.7495 & \bfseries 0.6100      \\ 
           &       &      &   20 & 0.4898 &  0.6411 &  0.3963 & 0.6928 & 0.4805 & 0.7441 & 0.6036      \\ 
           &       &      &   30 & 0.4857 &  0.6405 &  0.3911 & 0.6883 & 0.4749 & 0.7398 & 0.5982      \\ 
%40           &       &      &   40 & 0.4814 &  0.6382 &  0.3865 & 0.6838 & 0.4699 & 0.7358 & 0.5932      \\ 
           &       &      &   50 & 0.4794 &  0.6397 &  0.3833 & 0.6787 & 0.4662 & 0.7320 & 0.5896      \\ 
           &       &      &   100 & 0.4677 &  0.6350 &  0.3702 & 0.6682 & 0.4508 & 0.7219 & 0.5749      \\ 
     \midrule
     $0.75$ & \textsc{sparse(all)} & \textsc{square} &  5 & 0.4915 &  0.6247 &  0.4051 & 0.6941 & 0.4874 & 0.7401 & 0.6051      \\ 
           &       &      &   10 & \bfseries 0.4998 &  0.6436 &  \bfseries 0.4085 & 0.7038 & \bfseries 0.4914 & 0.7527 & \bfseries 0.6131      \\ 
           &       &      &   20 & 0.4985 &  \bfseries 0.6496 &  0.4044 & \bfseries 0.7046 & 0.4889 & \bfseries 0.7532 & 0.6116      \\ 
           &       &      &   30 & 0.4941 &  0.6488 &  0.3989 & 0.7007 & 0.4840 & 0.7498 & 0.6071      \\ 
%40           &       &      &   40 & 0.4899 &  0.6462 &  0.3945 & 0.6951 & 0.4793 & 0.7461 & 0.6033      \\ 
           &       &      &   50 & 0.4879 &  0.6460 &  0.3919 & 0.6922 & 0.4759 & 0.7437 & 0.6002      \\ 
           &       &      &   100 & 0.4773 &  0.6426 &  0.3796 & 0.6787 & 0.4608 & 0.7316 & 0.5855      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{difference} &  5 & 0.4828 &  0.6109 &  0.3991 & 0.6828 & 0.4793 & 0.7316 & 0.5971      \\ 
           &       &      &   10 & 0.4842 &  0.6172 &  \bfseries 0.3983 & 0.6885 & 0.4813 & 0.7394 & 0.6020      \\ 
           &       &      &   20 & \bfseries 0.4850 &  \bfseries 0.6220 &  0.3974 & \bfseries 0.6900 & \bfseries 0.4814 & \bfseries 0.7407 & \bfseries 0.6025      \\ 
           &       &      &   30 & 0.4817 &  0.6196 &  0.3941 & 0.6851 & 0.4778 & 0.7367 & 0.5988      \\ 
%40           &       &      &   40 & 0.4778 &  0.6145 &  0.3909 & 0.6809 & 0.4737 & 0.7330 & 0.5950      \\ 
           &       &      &   50 & 0.4753 &  0.6130 &  0.3881 & 0.6789 & 0.4712 & 0.7315 & 0.5926      \\ 
           &       &      &   100 & 0.4673 &  0.6083 &  0.3794 & 0.6692 & 0.4616 & 0.7232 & 0.5834      \\ 
     \midrule
     $0.75$ & \textsc{dense} & \textsc{square} &  5 & 0.4831 &  0.6106 &  0.3997 & 0.6836 & 0.4794 & 0.7323 & 0.5973      \\ 
           &       &      &   10 & \bfseries 0.4851 &  0.6182 &  \bfseries 0.3991 & 0.6893 & \bfseries 0.4820 & 0.7399 & \bfseries 0.6026      \\ 
           &       &      &   20 & 0.4842 &  \bfseries 0.6210 &  0.3967 & \bfseries 0.6911 & 0.4807 & \bfseries 0.7417 & 0.6022      \\ 
           &       &      &   30 & 0.4803 &  0.6176 &  0.3930 & 0.6818 & 0.4760 & 0.7340 & 0.5970      \\ 
%40           &       &      &   40 & 0.4754 &  0.6133 &  0.3882 & 0.6776 & 0.4707 & 0.7307 & 0.5924      \\ 
           &       &      &   50 & 0.4718 &  0.6096 &  0.3849 & 0.6742 & 0.4677 & 0.7280 & 0.5894      \\ 
           &       &      &   100 & 0.4617 &  0.6031 &  0.3740 & 0.6611 & 0.4552 & 0.7163 & 0.5768      \\ 
     \bottomrule
  \end{tabular}
  \end{tabular}
  \\  \\ 

\end{tabular}
\end{center}


==> autoencoders.inc <==
	\begin{center}
		\footnotesize
		\begin{tabular}{lccccccr}
			\toprule	
			& \textbf{input/output}  &  \textbf{encoder-1}   & \textbf{encoder-2} & \textbf{embedding} & \textbf{decoder-1} & \textbf{decoder-2}  & \textbf{\# parameters} \\
			\midrule           
			\textsc{small}      & 29,483              &  1,024     & 256    &   64         & 256      & 1,024   &   60,975,467 \\
			\textsc{medium}    & 29,483              &  2,048     & 512    &   128        & 512      & 2,048   &   123,035,563 \\
			\textsc{large}      & 29,483              &  4,096     & 1,024  &   128        & 1,024    & 4,096   &   250,256,299 \\
			%		large     & 29,483              &  4,096     & 1,024  &   256        & 1,024    & 4,096   &   250,498,091 \\
			\bottomrule
		\end{tabular}    
	\end{center}


==> dataset.inc <==
\begin{center}
\footnotesize
\begin{tabular}[t]{lcr}

	\begin{tabular}[t]{lccc}
		\toprule
		\multicolumn{4}{c}{\textbf{Collection statistics}} \\
		\midrule
		\# citations                        & \multicolumn{3}{l}{6,791,951} \\
		\# citations in dev dataset & 10,000 \\
		\# citations in test dataset        & \multicolumn{3}{l}{10,000} \\
		%\midrule
		\# MeSH descriptors                 & \multicolumn{3}{l}{29,483} \\
		\midrule
		& min    & max     & avg \\
		descriptors per citation    & 1      & 19      & 12.90\\
		descriptor occurrences	    & 1      & 4,621,007\textsuperscript{$\dagger$} & 2,972.26\\  
		\bottomrule
	\end{tabular}
	
& &	
	\begin{tabular}[t]{rr}
		\toprule
		\multicolumn{2}{c}{\textbf{MeSH descriptor distribution}}\\
		\midrule
		\textbf{occurrence}s & \textbf{count} \\      
		
		$\ge$ 1M    & 7 \\
		$\ge$ 100M  & 65  \\
		$\ge$ 10K   & 1,314 \\
		$\ge$ 1K    & 8,752 \\
		$\ge$ 100   & 21,310  \\                 
		\bottomrule
	\end{tabular}

\\
\noindent{\hfill \hspace*{4cm} \hfill \footnotesize{\textsuperscript{$\dagger$}  Descriptor D006801: \emph{Humans}}}

\end{tabular}
\end{center}


==> dense_sparse.inc <==
\begin{center}
\scriptsize
\setlength{\tabcolsep}{8pt}
\begin{tabular}{c}

\begin{tabular}{lrccccccc}
%\toprule
                       \cmidrule(lr){3-5} \cmidrule(lr){6-7}  \cmidrule(lr){8-9} 
               & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
\midrule
\textsc{Stemms}
       &  5 & 0.4943 &  0.4855 &  0.5035 & 0.7299 & 0.5527 & 0.7706 & 0.6613 \\ 
      &  10 & 0.5191 &  0.5082 &  0.5305 & 0.7550 & 0.5804 & 0.7999 & 0.6925 \\ 
      &  20 & \bfseries 0.5259 &  \bfseries 0.5151 &  \bfseries 0.5371 & 0.7574 & \bfseries 0.5849 & 0.8043 & \bfseries 0.6986 \\ 
      &  30 & 0.5240 &  0.5129 &  0.5355 & \bfseries 0.7579 & 0.5837 & \bfseries 0.8045 & 0.6974 \\ 
%     &  40 & 0.5218 &  0.5105 &  0.5336 & 0.7552 & 0.5820 & 0.8019 & 0.6957 \\ 
      &  50 & 0.5223 &  0.5111 &  0.5340 & 0.7527 & 0.5805 & 0.7991 & 0.6934 \\ 
      &  100 & 0.5147 &  0.5031 &  0.5269 & 0.7413 & 0.5731 & 0.7898 & 0.6857 \\ 
\midrule
\textsc{Lemmas}
       &  5 & 0.4920 &  0.4823 &  0.5020 & 0.7226 & 0.5496 & 0.7644 & 0.6574 \\ 
      &  10 & 0.5182 &  0.5078 &  0.5290 & 0.7485 & 0.5768 & 0.7931 & 0.6878 \\ 
      &  20 & \bfseries  0.5220 & \bfseries  0.5114 &  0.5330 & 0.7538 & 0.5819 & 0.8010 & 0.6951 \\ 
      &  30 & 0.5219 &  0.5107 & \bfseries  0.5336 & \bfseries 0.7544 & \bfseries 0.5822 & \bfseries 0.8018 & \bfseries 0.6959 \\ 
%      &  40 & 0.5211 &  0.5097 &  0.5329 & 0.7523 & 0.5791 & 0.7994 & 0.6926 \\ 
      &  50 & 0.5197 &  0.5087 &  0.5312 & 0.7488 & 0.5780 & 0.7960 & 0.6906 \\ 
      &  100 & 0.5143 &  0.5029 &  0.5262 & 0.7370 & 0.5704 & 0.7854 & 0.6821 \\ 
\midrule
\textsc{multi}
       &  5 & 0.4587 &  0.4492 &  0.4686 & 0.6909 & 0.5175 & 0.7329 & 0.6230 \\ 
      &  10 & 0.4875 &  0.4777 &  0.4977 & 0.7111 & 0.5441 & 0.7584 & 0.6529 \\ 
      &  20 & 0.4972 &  0.4875 &  0.5072 & \bfseries 0.7223 & \bfseries 0.5540 & \bfseries 0.7709 & \bfseries 0.6646 \\ 
      &  30 & \bfseries 0.4981 &  \bfseries 0.4884 &  \bfseries 0.5082 & 0.7165 & 0.5536 & 0.7670 & 0.6639 \\ 
%      &  40 & 0.4943 &  0.4846 &  0.5045 & 0.7168 & 0.5498 & 0.7667 & 0.6610 \\ 
      &  50 & 0.4945 &  0.4845 &  0.5049 & 0.7133 & 0.5500 & 0.7643 & 0.6605 \\ 
      &  100 & 0.4897 &  0.4796 &  0.5002 & 0.7026 & 0.5437 & 0.7531 & 0.6519 \\ 
\midrule
\textsc{all} &  5 & 0.4945 &  0.4856 &  0.5036 & 0.7276 & 0.5530 & 0.7681 & 0.6610 \\ 
      &  10 & 0.5207 &  0.5111 &  0.5307 & 0.7544 & 0.5795 & 0.8003 & 0.6930 \\ 
      &  20 & \bfseries 0.5276 &  \bfseries 0.5166 &  \bfseries 0.5390 & \bfseries 0.7649 & \bfseries 0.5894 & \bfseries 0.8103 & \bfseries 0.7035 \\ 
      &  30 & 0.5274 &  0.5163 &  0.5389 & 0.7611 & 0.5861 & 0.8079 & 0.7009 \\ 
%      &  40 & 0.5246 &  0.5136 &  0.5360 & 0.7572 & 0.5825 & 0.8046 & 0.6972 \\ 
      &  50 & 0.5237 &  0.5127 &  0.5352 & 0.7552 & 0.5821 & 0.8022 & 0.6958 \\ 
      &  100 & 0.5176 &  0.5064 &  0.5293 & 0.7453 & 0.5753 & 0.7933 & 0.6884 \\ 
\midrule
\textsc{dense} &  5 & 0.4779 &  0.4725 &  0.4834 & 0.7056 & 0.5299 & 0.7479 & 0.6380 \\ 
      &  10 & 0.4996 &  0.4936 &  0.5058 & 0.7348 & 0.5541 & 0.7800 & 0.6675 \\ 
      &  20 & 0.5030 &  \bfseries 0.4970 &  0.5093 & 0.7327 & \bfseries 0.5575 & 0.7826 & \bfseries 0.6728 \\ 
      &  30 & \bfseries 0.5034 &  \bfseries 0.4970 &  \bfseries 0.5100 & \bfseries 0.7350 & 0.5556 & \bfseries 0.7843 & 0.6718 \\ 
%      &  40 & \bfseries 0.5034 &  0.4969 &  \bfseries 0.5100 & 0.7313 & 0.5565 & 0.7813 & 0.6715 \\ 
      &  50 & 0.5016 &  0.4950 &  0.5084 & 0.7291 & 0.5554 & 0.7789 & 0.6697 \\ 
      &  100 & 0.4918 &  0.4848 &  0.4991 & 0.7161 & 0.5451 & 0.7672 & 0.6586 \\ 
\bottomrule
\end{tabular}

\end{tabular}
\end{center}


==> mesh_hierarchy.inc <==
{\footnotesize
	
	\begin{center}
		\begin{tabular}[t]{ccc}
			\begin{tabular}{lr}
				\hline
				& \textbf{\# of }\\ 
				\textbf{subhierarchy} & \textbf{descriptors}\\ \hline
				(A) Anatomy  & 2,927\\
				(B) Organisms& 5,196\\
				(C) Diseases & 11,303\\
				(D) Chemicals and Drugs & 20,992\\
				(E) Analytical, Diagnostic and  & 4,764\\
				\hspace*{12pt} Therapeutic Techniques   &    \\
				\hspace*{12pt} and Equipment &    \\
				(F) Psychiatry and Psychology & 1,150\\
				(G)  Biological Sciences & 3,428\\
				(H) Physical Sciences & 513\\
				\hline
			\end{tabular}
			& & 
			\begin{tabular}{lr}
				\hline
				& \textbf{\# of }\\ 
				\textbf{subhierarchy} & \textbf{descriptors}\\ \hline
				(I) Anthropology, Education,  & 651\\
				\hspace*{12pt} Sociology and  & \\ 
				\hspace*{12pt} Social Phenomena & \\ 
				(J) Technology and Food  & 601\\
				\hspace*{12pt}     and Beverages & \\
				(K) Humanities & 218\\
				(L) Information Science & 519\\
				(M) Persons & 258\\
				(N) Health Care & 2,350\\
				(V) Publication Characteristics & 188\\
				(Z) Geographic Locations & 553\\
				\hline
			\end{tabular}
			\\
		\end{tabular}
	\end{center}
}

==> test_sparse_dense.inc <==
\begin{center}
\scriptsize
\setlength{\tabcolsep}{8pt}
\begin{tabular}{c}

\begin{tabular}{lrccccccc}
%\toprule
                       \cmidrule(lr){3-5} \cmidrule(lr){6-7}  \cmidrule(lr){8-9} 
               & $\mathbf{k}$ & \textbf{MiF} & \textbf{MiP} & \textbf{MiR} & \textbf{P@5} & \textbf{P@10} & \textbf{nDCG@5} & \textbf{nDCG@10} \\ 
\midrule
\textsc{Stems} &  5 & 0.4943 &  0.4855 &  0.5035 & 0.7299 & 0.5527 & 0.7706 & 0.6613 \\ 
      &  10 & 0.5191 &  0.5082 &  0.5305 & 0.7550 & 0.5804 & 0.7999 & 0.6925 \\ 
      &  20 & 0.5259 &  0.5151 &  0.5371 & 0.7574 & 0.5849 & 0.8043 & 0.6986 \\ 
      &  30 & 0.5240 &  0.5129 &  0.5355 & 0.7579 & 0.5837 & 0.8045 & 0.6974 \\ 
      &  40 & 0.5218 &  0.5105 &  0.5336 & 0.7552 & 0.5820 & 0.8019 & 0.6957 \\ 
      &  50 & 0.5223 &  0.5111 &  0.5340 & 0.7527 & 0.5805 & 0.7991 & 0.6934 \\ 
      &  100 & 0.5147 &  0.5031 &  0.5269 & 0.7413 & 0.5731 & 0.7898 & 0.6857 \\ 
\midrule
\textsc{Lemmas} &  5 & 0.4920 &  0.4823 &  0.5020 & 0.7226 & 0.5496 & 0.7644 & 0.6574 \\ 
      &  10 & 0.5182 &  0.5078 &  0.5290 & 0.7485 & 0.5768 & 0.7931 & 0.6878 \\ 
      &  20 & 0.5220 &  0.5114 &  0.5330 & 0.7538 & 0.5819 & 0.8010 & 0.6951 \\ 
      &  30 & 0.5219 &  0.5107 &  0.5336 & 0.7544 & 0.5822 & 0.8018 & 0.6959 \\ 
      &  40 & 0.5211 &  0.5097 &  0.5329 & 0.7523 & 0.5791 & 0.7994 & 0.6926 \\ 
      &  50 & 0.5197 &  0.5087 &  0.5312 & 0.7488 & 0.5780 & 0.7960 & 0.6906 \\ 
      &  100 & 0.5143 &  0.5029 &  0.5262 & 0.7370 & 0.5704 & 0.7854 & 0.6821 \\ 
\midrule
\textsc{multi} &  5 & 0.4587 &  0.4492 &  0.4686 & 0.6909 & 0.5175 & 0.7329 & 0.6230 \\ 
      &  10 & 0.4875 &  0.4777 &  0.4977 & 0.7111 & 0.5441 & 0.7584 & 0.6529 \\ 
      &  20 & 0.4972 &  0.4875 &  0.5072 & 0.7223 & 0.5540 & 0.7709 & 0.6646 \\ 
      &  30 & 0.4981 &  0.4884 &  0.5082 & 0.7165 & 0.5536 & 0.7670 & 0.6639 \\ 
      &  40 & 0.4943 &  0.4846 &  0.5045 & 0.7168 & 0.5498 & 0.7667 & 0.6610 \\ 
      &  50 & 0.4945 &  0.4845 &  0.5049 & 0.7133 & 0.5500 & 0.7643 & 0.6605 \\ 
      &  100 & 0.4897 &  0.4796 &  0.5002 & 0.7026 & 0.5437 & 0.7531 & 0.6519 \\ 
\midrule
\textsc{all} &  5 & 0.4945 &  0.4856 &  0.5036 & 0.7276 & 0.5530 & 0.7681 & 0.6610 \\ 
      &  10 & 0.5207 &  0.5111 &  0.5307 & 0.7544 & 0.5795 & 0.8003 & 0.6930 \\ 
      &  20 & 0.5276 &  0.5166 &  0.5390 & 0.7649 & 0.5894 & 0.8103 & 0.7035 \\ 
      &  30 & 0.5274 &  0.5163 &  0.5389 & 0.7611 & 0.5861 & 0.8079 & 0.7009 \\ 
      &  40 & 0.5246 &  0.5136 &  0.5360 & 0.7572 & 0.5825 & 0.8046 & 0.6972 \\ 
      &  50 & 0.5237 &  0.5127 &  0.5352 & 0.7552 & 0.5821 & 0.8022 & 0.6958 \\ 
      &  100 & 0.5176 &  0.5064 &  0.5293 & 0.7453 & 0.5753 & 0.7933 & 0.6884 \\ 
\midrule
\textsc{dense} &  5 & 0.4779 &  0.4725 &  0.4834 & 0.7056 & 0.5299 & 0.7479 & 0.6380 \\ 
      &  10 & 0.4996 &  0.4936 &  0.5058 & 0.7348 & 0.5541 & 0.7800 & 0.6675 \\ 
      &  20 & 0.5030 &  0.4970 &  0.5093 & 0.7327 & 0.5575 & 0.7826 & 0.6728 \\ 
      &  30 & 0.5034 &  0.4970 &  0.5100 & 0.7350 & 0.5556 & 0.7843 & 0.6718 \\ 
      &  40 & 0.5034 &  0.4969 &  0.5100 & 0.7313 & 0.5565 & 0.7813 & 0.6715 \\ 
      &  50 & 0.5016 &  0.4950 &  0.5084 & 0.7291 & 0.5554 & 0.7789 & 0.6697 \\ 
      &  100 & 0.4918 &  0.4848 &  0.4991 & 0.7161 & 0.5451 & 0.7672 & 0.6586 \\ 
\bottomrule
\end{tabular}

\end{tabular}
\end{center}

